Composite Bulges -- IV. Detecting Signatures of Gas Inflows in the IFU data: The MUSE View of Ionized Gas Kinematics in NGC 1097

Using VLT/MUSE integral-field spectroscopic data for the barred spiral galaxy NGC 1097, we explore techniques that can be used to search for extended coherent shocks that can drive gas inflows in centres of galaxies. Such shocks should appear as coherent velocity jumps in gas kinematic maps, but this appearance can be distorted by inaccurate extraction of the velocity values and dominated by the global rotational flow and local perturbations like stellar outflows. We include multiple components in the emission-line fits, which corrects the extracted velocity values and reveals emission associated with AGN outflows. We show that removal of the global rotational flow by subtracting the circular velocity of a fitted flat disk can produce artefacts that obscure signatures of the shocks in the residual velocities if the inner part of the disk is warped or if gas is moving around the centre on elongated (non-circular) trajectories. As an alternative, we propose a model-independent method which examines differences in the LOSVD moments of H$\alpha$ and [N II]$\lambda$6583. This new method successfully reveals the presence of continuous shocks in the regions inward from the nuclear ring of NGC 1097, in agreement with nuclear spiral models.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
